An infrared study of Galactic OH/IR stars. III. Variability properties of the Arecibo sample

We present the results of a near-infrared (NIR) monitoring program carried out between 1999 and 2005 to determine the variability properties of the Arecibo sample of OH/IR stars. The sample consists of 385 IRAS-selected Asymptotic Giant Branch (AGB) candidates, for which their O-rich chemistry has been proven by the detection of 1612 MHz OH maser emission. The monitoring data was complemented by data collected from public optical and NIR surveys. We fitted the light curves obtained in the optical and NIR bands with a model using an asymmetric cosine function, and derived a period for 345 sources (90% of the sample). Based on their variability properties, most of the Arecibo sources are classified as long-period large-amplitude variable stars (LPLAV), 4% as (candidate) post-AGB stars, and 3% remain unclassified although they are likely post-AGB stars or highly obscured AGB stars. The period distribution of the LPLAVs peaks at 400 days, with periods between 300 and 800 days for most of the sources, and has a long tail up to 2100 days. Typically, the amplitudes are between 1 and 3 mag in the NIR and between 2 and 6 mag in the optical. We find correlations between periods and amplitudes, with larger amplitudes associated to longer periods, as well as between the period and the infrared colours, with the longer periods linked to the redder sources. Among the post-AGB stars, the light curve of IRAS 19566+3423 was exceptional, showing a large systematic increase in K-band brightness over 7 years.

==> Monitoring/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
